A hyperluminous obscured quasar at a redshift of z ~ 4.3

In this work we report the discovery of the hyperluminous galaxy HELP_J100156.75+022344.7 at the photometric redshift of z ~ 4.3. The galaxy was discovered in the Cosmological Evolution Survey (COSMOS) field, one of the fields studied by the Herschel Extragalactic Legacy Project (HELP). We present the spectral energy distribution (SED) of the galaxy and fit it with the CYprus models for Galaxies and their NUclear Spectra (CYGNUS) multi-component radiative transfer models. We find that its emission is dominated by an obscured quasar with a predicted total 1-1000um luminosity of $3.91^{+1.69}_{-0.55} \times 10^{13} L_\odot$ and an active galactic nucleus (AGN) fraction of ~89%. We also fit HELP_J100156.75+022344.7 with the Code Investigating GALaxy Emission (CIGALE) code and find a similar result. This is only the second z > 4 hyperluminous obscured quasar discovered to date. The discovery of HELP_J100156.75+022344.7 in the ~ 2deg^2 COSMOS field implies that a large number of obscured hyperluminous quasars may lie in the HELP fields which cover ~ 1300deg^2. If this is confirmed, tension between supermassive black hole evolution models and observations will be alleviated. We estimate the space density of objects like HELP_J100156.75+022344.7 at z ~ 4.5 to be $\sim 1.8 \times 10^{-8}$Mpc$^{-3}$. This is slightly higher than the space density of coeval hyperluminous optically selected quasars suggesting that the obscuring torus in z > 4 quasars may have a covering factor $\gtrsim 50\%$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
